The He abundance in NGC 1850 A and B: are we observing the early stage of formation of multiple populations in a stellar cluster?

We present the result of a sample of B-stars in the Large Magellanic Cloud young double stellar cluster NGC 1850 A and NGC 1850 B, observed with the integral-field spectrograph at the Very Large Telescope, the Multi Unit Spectroscopic Explorer. We compare the observed equivalent widths (EWs) of four He lines (4922 $\mathring{\mathrm A}$, 5015 $\mathring{\mathrm A}$, 6678 $\mathring{\mathrm A}$, and 7065 $\mathring{\mathrm A}$) with the ones determined from synthetic spectra computed with different He mass fraction (Y=0.25, 0.27, 0.30 and 0.35) with the code SYNSPEC, that takes into account the non-LTE effect. From this comparison, we determined the He mass fraction of the B stars, finding a not homogeneous distribution. The stars can be divided in three groups, He-weak (Y $\lt$ 0.24) and the He-normal (0.24 $\leqslant$ Y $\leqslant$ 0.26) belonging to the MS of NGC 1850 A, and the He-rich stars (0.33 $\leqslant$ Y $\leqslant$ 0.38) situated in the MS associated to NGC 1850 B. We have analyzed the stellar rotation as possible responsible of the anomalous features of the He lines in the He-rich stars. We provide a simple analysis of the differences between the observed EWs and the ones obtained from the theoretical models with different rotation velocity (V$\sin{i}$ = 0 and 250 Km/s). The resolution of the MUSE spectra do not allow to get a conclusive result, however our analysis support the He-enhanced hypothesis.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
